Emergent and Unspecified Behaviors in Streaming Decision Trees

Hoeffding trees are the state-of-the-art methods in decision tree learning for evolving data streams. These very fast decision trees are used in many real applications where data is created in real-time due to their efficiency. In this work, we extricate explanations for why these streaming decision tree algorithms for stationary and nonstationary streams (HoeffdingTree and HoeffdingAdaptiveTree) work as well as they do. In doing so, we identify thirteen unique unspecified design decisions in both the theoretical constructs and their implementations with substantial and consequential effects on predictive accuracy---design decisions that, without necessarily changing the essence of the algorithms, drive algorithm performance. We begin a larger conversation about explainability not just of the model but also of the processes responsible for an algorithm's success.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> sink-examp.txt <==
\begin{table}

\caption{\label{tab:}My Caption}
\centering
\begin{tabular}[t]{lllll}
\toprule
Sepal.Length & Sepal.Width & Petal.Length & Petal.Width & Species\\
\midrule
5.1 & 3.5 & 1.4 & \textbf{\textbf{0.2}} & setosa\\
4.9 & 3.0 & 1.4 & \textbf{\textbf{0.2}} & setosa\\
4.7 & 3.2 & 1.3 & \textbf{\textbf{0.2}} & setosa\\
4.6 & 3.1 & 1.5 & \textbf{\textbf{0.2}} & setosa\\
5.0 & 3.6 & 1.4 & \textbf{\textbf{0.2}} & setosa\\
\addlinespace
5.6 & 2.5 & 3.9 & \textbf{\textbf{1.1}} & versicolor\\
5.9 & 3.2 & 4.8 & \textbf{\textbf{1.8}} & versicolor\\
6.1 & 2.8 & 4.0 & \textbf{\textbf{1.3}} & versicolor\\
6.3 & 2.5 & 4.9 & \textbf{\textbf{1.5}} & versicolor\\
6.1 & 2.8 & 4.7 & \textbf{\textbf{1.2}} & versicolor\\
\addlinespace
6.4 & 2.9 & 4.3 & \textbf{\textbf{1.3}} & versicolor\\
6.0 & 2.2 & 5.0 & \textbf{\textbf{1.5}} & virginica\\
6.9 & 3.2 & 5.7 & \textbf{\textbf{2.3}} & virginica\\
5.6 & 2.8 & 4.9 & \textbf{\textbf{2.0}} & virginica\\
7.7 & 2.8 & 6.7 & \textbf{\textbf{2.0}} & virginica\\
\addlinespace
6.3 & 2.7 & 4.9 & \textbf{\textbf{1.8}} & virginica\\
6.7 & 3.3 & 5.7 & \textbf{\textbf{2.1}} & virginica\\
\bottomrule
\end{tabular}
\end{table}

